What is the best simulation approach for measuring local density fluctuations near solvo/hydrophobes?

Measurements of local density fluctuations are crucial to characterizing the interfacial properties of equilibrium fluids. A specific case that has been well-explored involves the heightened compressibility of water near hydrophobic entities. Commonly, a spatial profile of local fluctuation strength is constructed from measurements of the mean and variance of solvent particle number fluctuations in a set of contiguous sub-volumes of the system adjacent to the solvo/hydrophobe. An alternative measure proposed by Evans and Stewart (J. Phys.: Condens. Matter 27, 194111 (2015)) defines a local compressibility profile in terms of the chemical potential derivative of the spatial number density profile. Using Grand Canonical Monte Carlo simulation, we compare and contrast the efficacy of these two approaches for a Lennard-Jones solvent at spherical and planar solvophobic interfaces, and SPC/E water at a hydrophobic spherical solute. Our principal findings are that: (i) the local compressibility profile $\chi({\bf r})$ of Evans and Stewart is considerably more sensitive to variations in the strength of local density fluctuations than the spatial fluctuation profile $F({\bf r})$ and can resolve much more detailed structure; (ii) while the local compressibility profile is essentially independent of the choice of spatial discretization used to construct the profile, the spatial fluctuation profile exhibits strong systematic dependence on the size of the subvolumes on which the profile is defined. We clarify the origin and nature of this finite-size effect.

==> Figs/Figdata/ljslit10_compress_bins100.txt <==
0.0 0.9008100925420592 1.1245161132547574
0.25 1.28403885370858 1.201922090385104
0.5 1.8231153346263795 1.3270003078240094
0.75 2.5848089750553527 1.5289947891400244
1.0 3.6529475018951985 1.834459501065648
1.25 4.883545705871484 2.188679963522377
1.5 6.21280836679432 2.5549245669175757
1.75 7.654591068356353 2.916410539409245
2.0 9.15753762504039 3.242163964584612
2.25 10.587355739488657 3.4827219110651466
2.5 11.821044587196639 3.5989911491660913
2.75 12.791205771537761 3.5942571864500588
3.0 13.437010415754003 3.478523848035522
3.25 13.70351483064951 3.255724250141161
3.5 13.55359228076054 2.9640213774062163
3.75 13.024751661464506 2.640883151176544
4.0 12.280725399489256 2.3049845738232086
4.25 11.21899501919188 1.9906555831009993
4.5 10.015214823476981 1.6983014546160515
4.75 8.79021853179438 1.4654607721582376
5.0 7.554557562082209 1.2663312059782057
5.25 6.416807316759332 1.1169387310473526
5.5 5.293408644570263 0.9988491190834969
5.75 4.427372314387412 0.9184624823170444
6.0 3.5561811513161956 0.8588006494022493
6.25 2.8254344663992015 0.8158541953653237
6.5 2.326007318822576 0.7917938491471385
6.75 1.8551971994497762 0.7748996276927684
7.0 1.3701456221951958 0.7607875963581292
7.25 1.1619537153592319 0.753414038658973
7.5 0.9711163307201787 0.7497457517990984
7.75 0.7854049888010195 0.7493552312790454
8.0 0.5725380140688685 0.7382759266488694
8.25 0.465478357966731 0.7386908777018059
8.5 0.49692513119907744 0.7389042096712384
8.75 0.34171654714327815 0.7377704393456106
9.0 0.33991539146427385 0.7345055887175347
9.25 0.22482553952158923 0.7350254203350173
9.5 0.3319803129443244 0.7393447026945923
9.75 0.27030385864463824 0.7363075070483247
10.0 0.1664120552050008 0.7376866342746522
10.25 0.17392150911064164 0.7362714684542981
10.5 0.21013140143395503 0.7389809782044288
10.75 0.21241395610331892 0.7400538593485037
11.0 0.1645958652943591 0.7385292708884147
11.25 0.16589042970736045 0.7335745365019246
11.5 0.15260372423426816 0.7382174263180805
11.75 0.2627073991220641 0.737301001066252
12.0 0.21758630813337732 0.739321736946422
12.25 0.08435880857859956 0.7370153790958192
12.5 0.18768670873896554 0.7375153128966394
12.75 0.21574809692310737 0.7378963277153721
13.0 0.2510479881834726 0.737142749668654
13.25 0.115215197422458 0.737573999838136
13.5 0.2154045846509689 0.7375315740408716
13.75 0.22346704224673886 0.735816153270785
14.0 0.18252551120667704 0.7397825750672047
14.25 0.2078291563179846 0.7367730174678602
14.5 0.1994033133883022 0.736379394946285
14.75 0.2199325666083496 0.7384368397020852
15.0 0.24363230669450786 0.7320019231066124
15.25 0.29052045887283384 0.739073071605622
15.5 0.3017722237473208 0.7353678217660666
15.75 0.2725748608668255 0.7397823234759351
16.0 0.36337315633545586 0.7372498092141542
16.25 0.5225566288004302 0.7399569499247574
16.5 0.47007899488562543 0.7411916838694433
16.75 0.5629521876016952 0.7417208248777054
17.0 0.8070803992950459 0.738459295320778
17.25 0.9732882401635834 0.7440671406925182
17.5 1.1178507260865445 0.7479037508264315
17.75 1.4999075422338137 0.7596667134195799
18.0 1.8286370723444634 0.7709739227495177
18.25 2.367656155104214 0.794912190488351
18.5 2.9010848630832697 0.8192678613960258
18.75 3.629512839177096 0.8609246886309116
19.0 4.422368558959988 0.9225960089341756
19.25 5.408022856533989 1.0082776918456782
19.5 6.480485989288809 1.1241242812870704
19.75 7.5843430914687815 1.2667852095917063
20.0 8.886127404412036 1.4691576532913353
20.25 10.064983895870228 1.7032914577414209
20.5 11.28125097618522 1.987748017635401
20.75 12.25408979283884 2.3017914617591315
21.0 13.074608755732697 2.642555935587375
21.25 13.541902593084387 2.9624383602872806
21.5 13.710110918992768 3.2562792482228513
21.75 13.427559422393642 3.471310536280876
22.0 12.796719986391736 3.5948703682488303
22.25 11.794081725616934 3.5933319540566933
22.5 10.560314235306123 3.47660298674765
22.75 9.128921312230887 3.2384467181870056
23.0 7.647813863869146 2.919401617849788
23.25 6.196947359470073 2.5517100863142335
23.5 4.871592289291016 2.1898255330063767
23.75 3.6422432829724016 1.8355192697838092
24.0 2.580200990698245 1.5295305683935798
24.25 1.8152472073310832 1.3284026977408505
24.5 1.2803985630156944 1.2015386791062548
24.75 0.8978296001586727 1.1239675155227329


==> Figs/Figdata/ljslit10_compress_bins200.txt <==
0.0 0.8136141397606877 1.0548126293148257
0.125 0.9734612339798332 1.0684221400237264
0.25 1.1610082652538267 1.088624736856207
0.375 1.3793720965907141 1.1114600646952477
0.5 1.6476845546179675 1.1423023845832492
0.625 1.9622585041176421 1.1828311428257883
0.75 2.3386355793419966 1.2324436677602497
0.875 2.7860060977118906 1.294774510360505
1.0 3.320570578149784 1.3703905906539406
1.125 3.912641500534164 1.456761556901498
1.25 4.519694464894997 1.5453288915441636
1.375 5.140236285774336 1.6341660917748775
1.5 5.806559406818224 1.7255992232154869
1.625 6.502027600998872 1.8182169077165384
1.75 7.218022510838296 1.9089912212513194
1.875 7.942590943497407 1.9936577655233043
2.0 8.674815277430525 2.07171131308857
2.125 9.429025653324175 2.147015059925814
2.25 10.134274192597559 2.2051433656941057
2.375 10.815832432291472 2.2516378033892313
2.5 11.42741826510587 2.280599556181927
2.625 11.982528066823761 2.2955400674807604
2.75 12.437462018823453 2.2874075817585977
2.875 12.844847626809042 2.27304828796961
3.0 13.17189289687235 2.246471590043818
3.125 13.407483976260437 2.2014699566958122
3.25 13.495969060761581 2.14552097601415
3.375 13.586094971674356 2.083047430800929
3.5 13.494608791603468 2.015145431261859
3.625 13.31248913689933 1.9318832435501987
3.75 13.031933538150042 1.8477665308546425
3.875 12.712444827820946 1.7659982356200814
4.0 12.33225625404657 1.6827172710648086
4.125 11.896012880310991 1.6046666991913787
4.25 11.33575155129165 1.5200267483142058
4.375 10.792368680881737 1.451824815311649
4.5 10.281463215346776 1.379560180446003
4.625 9.639400274647869 1.3155078481366478
4.75 8.930330486521143 1.250364837885681
4.875 8.438082573911743 1.2031833872035136
5.0 7.784267230954356 1.1494057549448917
5.125 7.162772145682084 1.1090624942495584
5.25 6.6474479430780775 1.0724776609179736
5.375 6.0371595428705405 1.0352840388055111
5.5 5.534365642904504 1.0090690006148133
5.625 5.096579797191225 0.9881962185198137
5.75 4.399675627780653 0.9664696884070288
5.875 4.186479992688419 0.9518274968399173
6.0 3.6837740075156944 0.9346226870231027
6.125 3.308850937025909 0.9248876991981194
6.25 3.073413830941263 0.91120378891408
6.375 2.7103946687589087 0.9039265663249116
6.5 2.383793395028988 0.8931719536921854
6.625 2.063788306202241 0.890106534857052
6.75 1.8679559619386055 0.8847456469991861
6.875 1.7520433714480532 0.8848029217308753
7.0 1.5705211000181407 0.8777191772267632
7.125 1.3499543950274528 0.8712552069710572
7.25 1.1987120996650447 0.8745593038936799
7.375 1.0768438583340867 0.8719342163900834
7.5 0.9897339876374645 0.8728625116707913
7.625 0.8936622646388059 0.8685460917206633
7.75 0.7799105388016869 0.8766281999933406
7.875 0.7478069746980509 0.8704332605918065
8.0 0.5076696759260813 0.866521780071468
8.125 0.5423595998536257 0.8720558240457432
8.25 0.5098225923802602 0.8764916267337293
8.375 0.5252492281101695 0.872207946203071
8.5 0.39813046402059626 0.8642647649917119
8.625 0.42293584957633357 0.86696617441246
8.75 0.43287709823971454 0.8715229657722408
8.875 0.3485309062966735 0.8639216222905999
9.0 0.39239916841324884 0.8610706740700805
9.125 0.32236918902981415 0.8678467525498995
9.25 0.0910454395011584 0.8691122052262736
9.375 0.22699191465562762 0.8584729990788444
9.5 0.3779163572971811 0.8605286052629297
9.625 0.3895061962452928 0.8647379000536817
9.75 0.23554073400191555 0.8665766526817387
9.875 0.1688892166612277 0.8712993827211759
10.0 0.26966834947188545 0.8675180362571107
10.125 0.22286595899458916 0.8754723640548598
10.25 0.10721267437929782 0.8683435307843264
10.375 0.3621605009470841 0.8623225123986927
10.5 0.1480892807080636 0.8635448902563655
10.625 0.29451250129568507 0.8634042595386882
10.75 0.10176093627478622 0.8645101495968208
10.875 0.24655004358464794 0.8621531536774544
11.0 0.2991511058780816 0.8694548023625874
11.125 0.22131224070562894 0.8672409909779899
11.25 0.19028812718033805 0.8663972593212287
11.375 0.22658718975208103 0.8652636548342096
11.5 0.14974224820889503 0.8672803783464658
11.625 0.1551564871761002 0.8646091213133275
11.75 0.2484389652408936 0.863911955904161
11.875 0.2584073396974418 0.8694548228809305
12.0 0.16932421096953476 0.8690953087349891
12.125 0.185606690251916 0.8659428061809238
12.25 0.14805452331074775 0.8643874845950175
12.375 0.290817250015607 0.8701200308522832
12.5 0.2273263429628969 0.8638896883578209
12.625 0.18860593615954713 0.8685995599349017
12.75 0.22861591883156507 0.8727860824106237
12.875 0.2130029038767134 0.8673072777671625
13.0 0.13387990268256544 0.861597219942247
13.125 0.18004709985461886 0.8674471182996698
13.25 0.13052878466623952 0.8671800252978763
13.375 0.23163400917383115 0.8621007228353412
13.5 0.30387476307396355 0.8693096390264923
13.625 0.30708063086422044 0.8657387903294633
13.75 0.18447331719926297 0.8696293128907109
13.875 0.1433918942893797 0.8660902556664294
14.0 0.18840329242948428 0.8679209713223812
14.125 0.16481018816421056 0.8644896192557779
14.25 0.10880938430091192 0.8691696750820328
14.375 0.33219113773839126 0.8617588816927808
14.5 0.20128032914499272 0.8614496188890635
14.625 0.2774687301780432 0.8674494404508262
14.75 0.23591129254327825 0.8676574061021247
14.875 0.1261058006662097 0.8688928183864619
15.0 0.25820795121944684 0.8753371578154295
15.125 0.2701403575201766 0.8590706858187065
15.25 0.20757083110538588 0.8648559722076764
15.375 0.2724357109059383 0.8690105809378067
15.5 0.38377771813884465 0.8655758520838372
15.625 0.3165932420415629 0.8673521873578771
15.75 0.2801574107252236 0.8674591228845245
15.875 0.2566276477750762 0.8664023479372804
16.0 0.38855359294984737 0.865257739655183
16.125 0.3046674598863319 0.8702831833924389
16.25 0.40130859071041414 0.8617494250827964
16.375 0.545417895978062 0.8673933901333069
16.5 0.503658179593458 0.871649559158808
16.625 0.6328412539346573 0.863388501973418
16.75 0.5487953008355362 0.8683533395213491
16.875 0.5994496347852873 0.8598537132714485
17.0 0.6810213825360734 0.8723558548321007
17.125 0.8043212943675826 0.8731159431042868
17.25 0.909866577410412 0.8715723236109489
17.375 0.9566829026539381 0.8694125138045983
17.5 1.1772360591635334 0.8721311162935262
17.625 1.2338345916646176 0.8825951368841922
17.75 1.419431990530029 0.8728768803279738
17.875 1.5485800593410204 0.8814427882158882
18.0 1.566563686913014 0.8826528469729049
18.125 2.0263126053123415 0.8884948601884551
18.25 2.129213822775 0.8902632292183598
18.375 2.302075482498367 0.8915686696734723
18.5 2.7242327885574014 0.9047122438071855
18.625 3.117590197041409 0.9151185706476102
18.75 3.2784251362727446 0.9236520097092425
18.875 3.6444202623783895 0.9357076381471527
19.0 4.191928718364579 0.9514333700991842
19.125 4.554722072316508 0.9662686041323267
19.25 4.98633337871297 0.9855897414944965
19.375 5.542145925608111 1.0071667988735038
19.5 5.9850113062339005 1.033388984152919
19.625 6.587050192638344 1.0703179717109503
19.75 7.19309240188295 1.1138464966463113
19.875 7.842134644840826 1.1557438089280674
20.0 8.38205077669727 1.2012311054603084
20.125 9.028287173566696 1.2582008525948558
20.25 9.620416921097785 1.31670547617263
20.375 10.2258689043083 1.3825628224684263
20.5 10.756283999546667 1.4483519282925306
20.625 11.386771521597439 1.5257875610587983
20.75 11.912223335025374 1.6023166473817396
20.875 12.387433091555522 1.689441591438273
21.0 12.71413737505327 1.7730131137730831
21.125 13.072797621748578 1.8575836141858897
21.25 13.349349986424386 1.9372265450201884
21.375 13.478098354335089 2.0149726083560586
21.5 13.554051599351169 2.0865506523062116
21.625 13.549164583889706 2.1490143999010174
21.75 13.400848015174915 2.207390187034228
21.875 13.1938929888463 2.2502765954370116
22.0 12.863414179719257 2.2786112482809733
22.125 12.463109930081373 2.294717973061901
22.25 11.985127877034074 2.2975497952731265
22.375 11.420809139355015 2.279747024591632
22.5 10.817196310131294 2.253996627145866
22.625 10.152619368557225 2.2083909033182625
22.75 9.415044854040389 2.144179217138605
22.875 8.691670817978547 2.0744073362657183
23.0 7.954404272499005 1.9940163039187007
23.125 7.216289851180591 1.9078213348136988
23.25 6.494340958784051 1.8161279644034494
23.375 5.811793673277066 1.724788297068295
23.5 5.157650976005357 1.634584948033119
23.625 4.522622180385838 1.5440099936267937
23.75 3.910898574588373 1.4568493279966757
23.875 3.32971241298452 1.3728383755608309
24.0 2.7894814726209916 1.2946147127001026
24.125 2.3307032882811995 1.2320788014058621
24.25 1.9599196619864756 1.1819576361515214
24.375 1.647932053565171 1.1435676069402767
24.5 1.384954115344783 1.112592944133274
24.625 1.1638346622220297 1.0890610856977552
24.75 0.9727117899785753 1.0694701116262855
24.875 0.8184215519612792 1.055459140654924


==> Figs/Figdata/ljslit10_compress_bins50.txt <==
0.0 1.0774756514010164 1.3222622235032766
0.5 2.17527629569787 1.8534392674199804
1.0 4.204342808465356 3.0197700345087837
1.5 6.831885946260741 4.467037120564551
2.0 9.714147531866502 5.710427294640844
2.5 12.106144727800938 6.162872339279342
3.0 13.299622737645223 5.692552313368111
3.5 13.053351016628767 4.5706085054656675
4.0 11.464655432359905 3.2665829914491487
4.5 9.231211868063838 2.1601894724011528
5.0 6.780757620913391 1.3859229589665771
5.5 4.756330270402032 0.9403812285012374
6.0 3.0847612589013806 0.7036699055090845
6.5 2.052843863191356 0.5943343415215725
7.0 1.2689100083662197 0.5430515747697335
7.5 0.8327694512786366 0.5195469932358989
8.0 0.5697968843492163 0.5114056688354504
8.5 0.43371219996970467 0.5090182430713005
9.0 0.30638834151659466 0.5070185015417508
9.5 0.25846216676654876 0.5067098044448461
10.0 0.22242196027946193 0.5071445163566337
10.5 0.20196302790509435 0.5074884225057688
11.0 0.2189334935678744 0.5054452936404776
11.5 0.16943881948918715 0.506339463025
12.0 0.1975554400701185 0.5102716489604934
12.5 0.15403762572532287 0.508236088443567
13.0 0.197327475370912 0.5077106391397102
13.5 0.23119533013868931 0.5095827656442187
14.0 0.19737729804774062 0.5099680032545346
14.5 0.20778547129793878 0.5108067607859212
15.0 0.2621475941168683 0.5085033211043591
15.5 0.3179213990279095 0.510158997511358
16.0 0.39560189953817826 0.51305801182601
16.5 0.5758400474519476 0.5142763652241731
17.0 0.8312630705518131 0.5222132721140831
17.5 1.2785820682438498 0.5433271185534837
18.0 2.0298997868849256 0.5912404023761078
18.5 3.1967879715011804 0.7059337187088337
19.0 4.778509854895674 0.9418692635661531
19.5 6.908301921930615 1.4045688521299433
20.0 9.32283192560135 2.183969089707975
20.5 11.629779587894973 3.3174963279289544
21.0 13.156979371467514 4.622452646564263
21.5 13.430248767969033 5.7573247196407165
22.0 12.178591853421494 6.206948617210028
22.5 9.754016690584422 5.732990965633635
23.0 6.848206655328681 4.4724347453380915
23.5 4.213117192570337 3.016595797182379
24.0 2.17255788505355 1.8494949450093865
24.5 1.079061460781361 1.3228888208602259


==> Figs/Figdata/ljslit10_density_bins100.txt <==
0.0 0.0511433184
0.25 0.0562199168
0.5 0.0638266744
0.75 0.0751739392
1.0 0.0912636632
1.25 0.1099902952
1.5 0.1312931336
1.75 0.1563827792
2.0 0.18563593359999997
2.25 0.21836268080000001
2.5 0.25374007919999997
2.75 0.29130975439999995
3.0 0.330207944
3.25 0.3690294504
3.5 0.406759352
3.75 0.442734132
4.0 0.4761918848
4.25 0.5061266432
4.5 0.532614476
4.75 0.555728204
5.0 0.5751775832
5.25 0.5917985088
5.5 0.6047673488
5.75 0.6158479215999999
6.0 0.6244815847999999
6.25 0.631387208
6.5 0.63661934
6.75 0.6410075992
7.0 0.643846272
7.25 0.6464832584
7.5 0.6489608976
7.75 0.649945288
8.0 0.6506988807999999
8.25 0.6515041416
8.5 0.6529782023999999
8.75 0.6527227352
9.0 0.6530412688
9.25 0.653495508
9.5 0.6539263088
9.75 0.6538442992
10.0 0.6538561992
10.25 0.65367442
10.5 0.6545444351999999
10.75 0.6541074672
11.0 0.6537002208
11.25 0.6543472048000001
11.5 0.654539608
11.75 0.6541756448
12.0 0.6536423688
12.25 0.6542193272000001
12.5 0.6549072016
12.75 0.6541660688
13.0 0.6538252592
13.25 0.6544210591999999
13.5 0.6546921487999999
13.75 0.6541869624
14.0 0.6537043088000001
14.25 0.6541347664
14.5 0.6544112176
14.75 0.6538533624
15.0 0.6540175272000001
15.25 0.6534530944
15.5 0.6533877976
15.75 0.6534638448000001
16.0 0.652799248
16.25 0.6519681432
16.5 0.6519519888
16.75 0.6512601544000001
17.0 0.6496712296
17.25 0.6484536016
17.5 0.6468615176
17.75 0.6440931320000001
18.0 0.6411185448000001
18.25 0.6365510864
18.5 0.6314707136
18.75 0.6244954304
19.0 0.6160008647999999
19.25 0.6048715440000001
19.5 0.5915212448
19.75 0.5753382208
20.0 0.555988016
20.25 0.5325800424
20.5 0.5064205535999999
20.75 0.4761554504
21.0 0.4429552096
21.25 0.40703140239999996
21.5 0.3692810232
21.75 0.3303189288
22.0 0.2916026448
22.25 0.2539631592
22.5 0.21853857599999998
22.75 0.1857968344
23.0 0.156569632
23.25 0.1313978616
23.5 0.1100563888
23.75 0.09133446
24.0 0.075224712
24.25 0.0638663096
24.5 0.0562169416
24.75 0.051153249600000006


==> Figs/Figdata/ljslit10_density_bins200.txt <==
0.0 0.05012912
0.125 0.052211566400000006
0.25 0.0546871312
0.375 0.0577821488
0.5 0.0615749744
0.625 0.0661828
0.75 0.0717962256
0.875 0.0786728944
1.0 0.0868618224
1.125 0.0958104544
1.25 0.1050954544
1.375 0.1149954544
1.5 0.1256692048
1.625 0.137239184
1.75 0.1497898096
1.875 0.16341787359999999
2.0 0.1780805808
2.125 0.19362225919999998
2.25 0.21000055039999999
2.375 0.227242368
2.5 0.24500204000000003
2.625 0.2632320832
2.75 0.282099832
2.875 0.30133152799999996
3.0 0.3207810368
3.125 0.34035328639999995
3.25 0.3597933792
3.375 0.3791025744
3.5 0.3980580064
3.625 0.4166028832
3.75 0.4345777904
3.875 0.4517311472
4.0 0.46861334720000003
4.125 0.48447508159999997
4.25 0.4992965088
4.375 0.5133461872
4.5 0.5269514784
4.625 0.5393339664000001
4.75 0.5506740752
4.875 0.5613961344
5.0 0.5707588608
5.125 0.5801698080000001
5.25 0.5884568576
5.375 0.5952181839999999
5.5 0.6023663967999999
5.625 0.6079579216
5.75 0.6135927984
5.875 0.6186038992
6.0 0.623039328
6.125 0.6264028416
6.25 0.6300060080000001
6.375 0.6328264527999999
6.5 0.6352861184
6.625 0.6375216448000001
6.75 0.6405964336
6.875 0.6421938224
7.0 0.6433397439999999
7.125 0.644807168
7.25 0.6461168192
7.375 0.6470239087999999
7.5 0.6478874608
7.625 0.6489146736
7.75 0.6495933008
7.875 0.65048692
8.0 0.6511183312
8.125 0.6511411072
8.25 0.651849752
8.375 0.6517897424
8.5 0.6519457456
8.625 0.652824728
8.75 0.6528454607999999
8.875 0.6533971568
9.0 0.6533768736000001
9.125 0.6535060704
9.25 0.6530984096000001
9.375 0.653384528
9.5 0.6540113808
9.625 0.6538935248
9.75 0.6542077504
9.875 0.6540340271999999
10.0 0.6538378495999999
10.125 0.653608824
10.25 0.6541638928
10.375 0.6543828608
10.5 0.6544457056
10.625 0.6539423808
10.75 0.6541586304
10.875 0.6540337248
11.0 0.6538849903999999
11.125 0.6541269584
11.25 0.6545470016
11.375 0.6542276416
11.5 0.6542439168
11.625 0.6542861408
11.75 0.6546030144
11.875 0.6541339744000001
12.0 0.6542192384000001
12.125 0.6536708607999999
12.25 0.654618728
12.375 0.6540625760000001
12.5 0.6543597904
12.625 0.654912488
12.75 0.6542558784
12.875 0.653898576
13.0 0.6542609887999999
13.125 0.653583856
13.25 0.654335864
13.375 0.6546446175999999
13.5 0.6547168976
13.625 0.653916304
13.75 0.6542221872
13.875 0.6536945664
14.0 0.654082456
14.125 0.6545509744
14.25 0.6537174720000001
14.375 0.6538341647999999
14.5 0.654449192
14.625 0.6538605552000001
14.75 0.6537937232000001
14.875 0.6539230672
15.0 0.6535108303999999
15.125 0.6541670736
15.25 0.6537591888000001
15.375 0.6534550512
15.5 0.653291984
15.625 0.6533664224
15.75 0.653388192
15.875 0.6533895312
16.0 0.652258856
16.125 0.6528480191999999
16.25 0.652682256
16.375 0.6520232176
16.5 0.6518445695999999
16.625 0.6520599424
16.75 0.65128852
16.875 0.6502208624000001
17.0 0.6499687232
17.125 0.6491151775999999
17.25 0.6494756592
17.375 0.648196472
17.5 0.647198032
17.625 0.6461412992
17.75 0.644490376
17.875 0.6432702256
18.0 0.6420188256
18.125 0.6395595168
18.25 0.6379882336
18.375 0.6359528768
18.5 0.6323160176
18.625 0.6300424592
18.75 0.6261234320000001
18.875 0.6223994032
19.0 0.6182182911999999
19.125 0.6136269472
19.25 0.6079380368
19.375 0.6024958368
19.5 0.595080544
19.625 0.5875360832
19.75 0.5792232304
19.875 0.5706509168
20.0 0.561405312
20.125 0.5505295952
20.25 0.5390696368
20.375 0.526502472
20.5 0.5128116144
20.625 0.4987960656
20.75 0.4841248896
20.875 0.46810319359999997
21.0 0.4511905168
21.125 0.43401649919999996
21.25 0.4160041008
21.375 0.3976636912
21.5 0.37836501599999994
21.625 0.3591964704
21.75 0.3398473408
21.875 0.3203194608
22.0 0.3008405424
22.125 0.28154172639999997
22.25 0.26274565120000004
22.375 0.2444418384
22.5 0.226799
22.625 0.20967284479999998
22.75 0.19321400319999998
22.875 0.1777333936
23.0 0.1631049552
23.125 0.1495235056
23.25 0.1369674096
23.375 0.1254422224
23.5 0.1148313008
23.625 0.104961696
23.75 0.0956674752
23.875 0.0867606704
24.0 0.078537616
24.125 0.071706304
24.25 0.06612497279999999
24.375 0.061502716799999996
24.5 0.057720759999999996
24.625 0.0546606176
24.75 0.0521598704
24.875 0.0500904736


==> Figs/Figdata/ljslit10_density_bins50.txt <==
0.0 0.053687
0.5 0.0695202112
1.0 0.1006496096
1.5 0.1439600264
2.0 0.20212195119999998
2.5 0.272782886
3.0 0.3498738628
3.5 0.42511921239999995
4.0 0.4914553092
4.5 0.5445800072
5.0 0.5836061852000001
5.5 0.6106479468000001
6.0 0.62802857
6.5 0.6388076732
7.0 0.6454491176
7.5 0.649086502
8.0 0.6514021824
8.5 0.6525366544
9.0 0.6534208516
9.5 0.653799858
10.0 0.6539875916
10.5 0.6541563960000001
11.0 0.6541388664
11.5 0.6543852308
12.0 0.6540495416000001
12.5 0.6543485743999999
13.0 0.6540476256000001
13.5 0.6542946572
14.0 0.6540975292
14.5 0.6541966483999999
15.0 0.6536027
15.5 0.6534576388000001
16.0 0.652701196
16.5 0.6513746364
17.0 0.6491488428
17.5 0.6454976916
18.0 0.6386770172
18.5 0.6279306128
19.0 0.6100265208
19.5 0.5832315872
20.0 0.5435859344
20.5 0.49058449280000005
21.0 0.42397454440000004
21.5 0.34884988120000004
22.0 0.2718249896
22.5 0.2013828976
23.0 0.143432258
23.5 0.1003497244
24.0 0.069355688
24.5 0.0536080656


==> Figs/Figdata/ljsphere10Rs3_compress_bins200.txt <==
0.0 0.0 0.0
0.10825317547305485 0.0 0.0
0.2165063509461097 0.0 0.0
0.32475952641916456 0.0 0.0
0.4330127018922194 0.0 0.0
0.5412658773652743 0.0 0.0
0.6495190528383291 0.0 0.0
0.7577722283113839 0.0 0.0
0.8660254037844388 0.0 0.0
0.9742785792574937 0.0 0.0
1.0825317547305486 0.0 0.0
1.1907849302036033 0.0 0.0
1.2990381056766582 0.0 0.0
1.4072912811497131 0.0 0.0
1.5155444566227678 0.0 0.0
1.6237976320958227 0.0 0.0
1.7320508075688776 0.0 0.0
1.8403039830419325 0.0 0.0
1.9485571585149875 0.0 0.0
2.056810333988042 0.0 0.0
2.1650635094610973 0.0 0.0
2.273316684934152 0.0 0.0
2.3815698604072066 0.0 0.0
2.4898230358802618 0.0 0.0
2.5980762113533165 0.0 0.0
2.706329386826371 0.0 0.0
2.8145825622994263 0.0 0.0
2.922835737772481 0.3591005563375262 1.0247825689723085
3.0310889132455356 1.1845636912258226 1.0669187993083753
3.1393420887185908 1.100025785692005 1.0426690164990662
3.2475952641916455 1.006617329291825 1.021512166305993
3.3558484396647006 0.9021630816600422 1.0007153534180921
3.4641016151377553 0.8239529140998677 0.98686803697837
3.57235479061081 0.7419586333809627 0.9713146664986869
3.680607966083865 0.6794324522704152 0.9589985984884031
3.7888611415569198 0.6793849386200848 0.9493884804848973
3.897114317029975 0.7253014454653214 0.9467297200820699
4.005367492503029 0.7841476996064346 0.9512519665570077
4.113620667976084 0.8057664474913593 0.9429646243703935
4.221873843449139 0.6988323701721182 0.9342145263426076
4.3301270189221945 0.6410223150798187 0.9275168083780805
4.438380194395249 0.5669800445683035 0.9146175807312884
4.546633369868304 0.5510524408477027 0.9127018480408845
4.654886545341359 0.47959034702440595 0.9098764199978214
4.763139720814413 0.42722713580232374 0.9015274641551152
4.871392896287468 0.456431425229878 0.9005739454270418
4.9796460717605235 0.4900168063988378 0.9024123042866626
5.087899247233578 0.4069821922098131 0.8969938258645829
5.196152422706633 0.3975167206863859 0.8950434435428378
5.304405598179688 0.3718196243443105 0.8957474897299864
5.412658773652742 0.3390373186469059 0.8986346004340743
5.520911949125797 0.33105295471402457 0.8853399495613212
5.6291651245988525 0.28678931073363445 0.8824220434304448
5.737418300071907 0.3058341408749502 0.8864993641555486
5.845671475544962 0.2869785917873774 0.888870962422159
5.953924651018017 0.2503075765681303 0.8958531753702405
6.062177826491071 0.2746636760822309 0.8877503715373382
6.170431001964126 0.24426642008295107 0.8878107444586538
6.2786841774371815 0.2594578919188131 0.8857748186285836
6.386937352910237 0.23564234176938628 0.8848420165959712
6.495190528383291 0.27289407414692846 0.8862556480542902
6.603443703856346 0.20988426506603888 0.8842776575788662
6.711696879329401 0.19715341507887862 0.8861965870105452
6.819950054802455 0.2216497019103222 0.8854416865810528
6.9282032302755105 0.2215864043921404 0.8854019804899547
7.036456405748566 0.19158742676911053 0.8858472953139184
7.14470958122162 0.21785218348458107 0.8926888640496592
7.252962756694675 0.2449054498234161 0.8905450778471556
7.36121593216773 0.2288738245535776 0.8930687067253691
7.469469107640784 0.18755313027890302 0.8843834894218603
7.5777222831138396 0.16308801002237894 0.8759954053915875
7.685975458586895 0.20866336863341975 0.8871290170516398
7.79422863405995 0.19701374542335043 0.881768071511715
7.902481809533004 0.20487177809531504 0.8869817861481093
8.010734985006058 0.19827902274780818 0.8824989370250351
8.118988160479114 0.2076443846258506 0.8849802945999758
8.227241335952169 0.20272481079932375 0.8828553798288052
8.335494511425223 0.1854981160845975 0.8820701602104637
8.443747686898279 0.18778698364152965 0.8744278875122757
8.552000862371333 0.1976814306536353 0.8813307062878166
8.660254037844389 0.17113786437067138 0.8937432505966931
8.768507213317443 0.2023494845489767 0.8843276391596578
8.876760388790498 0.190986002191077 0.8877603737426305
8.985013564263554 0.17804234418110088 0.8822511269124855
9.093266739736608 0.20091311424612662 0.8851017542033477
9.201519915209662 0.19022389405337026 0.8974036730306154
9.309773090682718 0.18599337073657077 0.8894708215724548
9.418026266155772 0.19256881307420648 0.8871960618906666
9.526279441628827 0.2014422919288088 0.8922695635257555
9.634532617101883 0.18648699456627663 0.8821317288361767
9.742785792574937 0.19521421621716145 0.8864281825189119
9.851038968047991 0.16017061413587358 0.8830912009290366
9.959292143521047 0.20606467627921532 0.8892619148947833
10.067545318994101 0.1630671005868377 0.8895024529649542
10.175798494467156 0.18996942152440785 0.8735333075616432
10.284051669940212 0.18709818346830964 0.8805472643341188
10.392304845413266 0.20620773519895985 0.8832247801071306
10.50055802088632 0.1805189531971493 0.8851600715149395
10.608811196359376 0.18114842643635903 0.8842623162416489
10.71706437183243 0.18037138148486723 0.8805986173576645
10.825317547305485 0.1981281219693809 0.8813531413628288
10.93357072277854 0.17984346859222908 0.8795047215747273
11.041823898251595 0.18383449359377607 0.8867186387999303
11.150077073724649 0.18758024665609452 0.8869223984246485
11.258330249197705 0.17057796889444934 0.8760502951049856
11.36658342467076 0.19917397906089368 0.8852870057155646
11.474836600143814 0.1803341519247551 0.8845650176006692
11.58308977561687 0.17392942345866935 0.8817116021193911
11.691342951089924 0.19300771957619517 0.8838017443248829
11.799596126562978 0.19132528725808196 0.8955353650085685
11.907849302036034 0.17990086718546064 0.885135756289638
12.016102477509088 0.18095610130717676 0.8853066552113614
12.124355652982143 0.18917959146319402 0.8912863743940412
12.232608828455199 0.19074854208675218 0.8900976097671094
12.340862003928253 0.17275832498614452 0.8883499684800202
12.449115179401309 0.171009460876256 0.8853732110818632
12.557368354874363 0.19828718840979062 0.8778391920786301
12.665621530347417 0.16760455643986266 0.8897744337454634
12.773874705820473 0.15449297674508178 0.8855008272486075
12.882127881293528 0.16149138955600506 0.8893163148310219
12.990381056766582 0.1695773005932876 0.8816452090342064
13.098634232239638 0.15854319858291377 0.8782720692682915
13.206887407712692 0.14978426540452566 0.8854290576134888
13.315140583185746 0.1523076165353361 0.8777317596700255
13.423393758658802 0.1376104601270375 0.8791123487304189
13.531646934131857 0.13840550634100435 0.8846553438100295
13.63990010960491 0.13585961283914072 0.8859612473682765
13.748153285077967 0.1334270241011902 0.886069462151035
13.856406460551021 0.1221563940323862 0.8768470564281485
13.964659636024075 0.13420180731459158 0.8770061180540363
14.072912811497131 0.13103983508818778 0.8780158224316964
14.181165986970186 0.12345427101763028 0.8832375802181797
14.28941916244324 0.11188180990071761 0.8747293023422894
14.397672337916296 0.10242650073515386 0.8788525314666489
14.50592551338935 0.103746511832457 0.8788933628811391
14.614178688862404 0.09916043519789983 0.8797217844596361
14.72243186433546 0.09501620929213273 0.8786648202517693
14.830685039808515 0.105049698226302 0.884805689689899
14.938938215281569 0.0967502256536072 0.8804597890693169
15.047191390754625 0.10169877715178313 0.8829950059103591
15.155444566227679 0.07957555206158089 0.8803120804428932
15.263697741700733 0.08222764934958252 0.8757470574911819
15.37195091717379 0.07567439231364426 0.8751254001056807
15.480204092646844 0.08188540432789124 0.8736972438115551
15.5884572681199 0.08193097040964578 0.8809757331117477
15.696710443592954 0.07149050398409687 0.8826855052550335
15.804963619066008 0.05991744848426314 0.8806452076281055
15.913216794539064 0.06335541549457385 0.8729742279323338
16.021469970012117 0.062181396644851186 0.8766685093882145
16.129723145485173 0.060493400698723485 0.872248720336845
16.23797632095823 0.054353329109170664 0.8770283260892975
16.34622949643128 0.05454805442100846 0.8737212756562156
16.454482671904337 0.05336292855695723 0.8744407600932163
16.562735847377393 0.048557729321110285 0.8727727343310301
16.670989022850446 0.048822920662699554 0.8792148834333741
16.7792421983235 0.03185746374393266 0.8702632516533346
16.887495373796558 0.045630348549289025 0.88806937319995
16.99574854926961 0.036385474105166585 0.8739366252023462
17.104001724742666 0.0306841727666851 0.8810090975699714
17.212254900215722 0.035169473125594826 0.8845644420704137
17.320508075688778 0.028516846820210426 0.8704762783092894
17.42876125116183 0.026828001518698606 0.8710208621061822
17.537014426634887 0.025218901885933225 0.8760579542174489
17.645267602107943 0.02548384315663751 0.8740729065084807
17.753520777580995 0.01960026209745895 0.8711216403055663
17.86177395305405 0.017396227060899678 0.8828003907905251
17.970027128527107 0.018672147484414522 0.8720754144873968
18.07828030400016 0.01575999798101462 0.8775653836283119
18.186533479473216 0.012842565290750486 0.8721609955101279
18.29478665494627 0.011075545804371624 0.8845195014200167
18.403039830419324 0.010053269605221366 0.8815816481586624
18.51129300589238 0.012827501902982168 0.8887849580608302
18.619546181365436 0.009786638099692723 0.8746029469689223
18.72779935683849 0.007332469791110706 0.8761471418490241
18.836052532311545 0.008293403770970834 0.8782405179317785
18.9443057077846 0.008088044954291582 0.8858863109139508
19.052558883257653 0.005342589501146727 0.8817819671126411
19.16081205873071 0.007541972246596865 0.8809192546588153
19.269065234203765 0.005557312280118272 0.8769535502573778
19.377318409676818 0.005042206244590321 0.8795405148325782
19.485571585149874 0.0039610452239173645 0.8811678890295481
19.59382476062293 0.003743477917015199 0.8759114084357071
19.702077936095982 0.0035934082981937073 0.876394988169556
19.810331111569038 0.002146322463515341 0.8758370311818962
19.918584287042094 0.0027037473911712064 0.8587483590609328
20.026837462515147 0.001831542064788774 0.875745345541928
20.135090637988203 0.001787537487148598 0.8770039932624427
20.24334381346126 0.002099706098131295 0.8766837598702921
20.35159698893431 0.000785469282096129 0.859734757353654
20.459850164407367 0.0006348538180665683 0.8731860183833244
20.568103339880423 0.0005700347702677327 0.8866912529709516
20.676356515353476 0.0011560669606102678 0.8726366990332762
20.78460969082653 0.00020906657237782677 0.8476868119692217
20.892862866299588 0.00041527580909149833 0.8701088854008059
21.00111604177264 0.0004042274337658832 0.9046010886328868
21.109369217245696 0.000614511718390761 0.8607546198260513
21.217622392718752 5.20948399443959e-05 0.8005077675470444
21.325875568191805 -3.846697023843058e-05 0.892406
21.43412874366486 -4.894003726814303e-05 0.95937125
21.542381919137917 -1.1341677073046867e-05 0.9940039999999999


==> Figs/Figdata/ljsphere10Rs3_density_bins200.txt <==
0.0 0.0
0.10825317547305485 0.0
0.2165063509461097 0.0
0.32475952641916456 0.0
0.4330127018922194 0.0
0.5412658773652743 0.0
0.6495190528383291 0.0
0.7577722283113839 0.0
0.8660254037844388 0.0
0.9742785792574937 0.0
1.0825317547305486 0.0
1.1907849302036033 0.0
1.2990381056766582 0.0
1.4072912811497131 0.0
1.5155444566227678 0.0
1.6237976320958227 0.0
1.7320508075688776 0.0
1.8403039830419325 0.0
1.9485571585149875 0.0
2.056810333988042 0.0
2.1650635094610973 0.0
2.273316684934152 0.0
2.3815698604072066 0.0
2.4898230358802618 0.0
2.5980762113533165 0.0
2.706329386826371 0.0
2.8145825622994263 0.0
2.922835737772481 0.10697785885611574
3.0310889132455356 0.37161856762724454
3.1393420887185908 0.3815596207819733
3.2475952641916455 0.38962787201249005
3.3558484396647006 0.3974041436022391
3.4641016151377553 0.40610770748761976
3.57235479061081 0.41685135162428466
3.680607966083865 0.431379327684183
3.7888611415569198 0.4529970707895754
3.897114317029975 0.4845821298049865
4.005367492503029 0.5228401938114524
4.113620667976084 0.5518003677518113
4.221873843449139 0.5677694621356286
4.3301270189221945 0.5754553219689846
4.438380194395249 0.5791590730936287
4.546633369868304 0.5830751679865313
4.654886545341359 0.5880045105219136
4.763139720814413 0.5949688718059742
4.871392896287468 0.6048141226961559
4.9796460717605235 0.614578677044282
5.087899247233578 0.6237094512287008
5.196152422706633 0.6290886697145884
5.304405598179688 0.6322517256847371
5.412658773652742 0.6336656517805421
5.520911949125797 0.6340425795467681
5.6291651245988525 0.6360554041119043
5.737418300071907 0.6377179814825304
5.845671475544962 0.6410279105361393
5.953924651018017 0.6416507933357269
6.062177826491071 0.6452535873188919
6.170431001964126 0.6476060532076622
6.2786841774371815 0.6478844157919776
6.386937352910237 0.6494543117274303
6.495190528383291 0.6489541197675943
6.603443703856346 0.6494492161490731
6.711696879329401 0.6500035756095032
6.819950054802455 0.6500120534655434
6.9282032302755105 0.6511359248652189
7.036456405748566 0.6511462464901563
7.14470958122162 0.6523260187421507
7.252962756694675 0.652943336236116
7.36121593216773 0.652368889400301
7.469469107640784 0.6531045165792564
7.5777222831138396 0.6526387992338107
7.685975458586895 0.6535851670261779
7.79422863405995 0.6533611423270393
7.902481809533004 0.653022849810754
8.010734985006058 0.6526365302996842
8.118988160479114 0.6541261130823626
8.227241335952169 0.6541351471849013
8.335494511425223 0.6542711958273076
8.443747686898279 0.6540337350869446
8.552000862371333 0.6537660274610152
8.660254037844389 0.6533475314848411
8.768507213317443 0.6538080015174821
8.876760388790498 0.6535094190874532
8.985013564263554 0.6545365004966262
9.093266739736608 0.654255513261869
9.201519915209662 0.654258131727652
9.309773090682718 0.6544170469332138
9.418026266155772 0.6539022273379207
9.526279441628827 0.6543075355530179
9.634532617101883 0.6543827989042234
9.742785792574937 0.6534036602076974
9.851038968047991 0.6539564265523041
9.959292143521047 0.6550136249702584
10.067545318994101 0.6543256495760845
10.175798494467156 0.6540282012694507
10.284051669940212 0.6544302512652239
10.392304845413266 0.6542061230064082
10.50055802088632 0.6542833712383064
10.608811196359376 0.6548669426211662
10.71706437183243 0.6540423786351799
10.825317547305485 0.6539265324208391
10.93357072277854 0.6548228242798718
11.041823898251595 0.6547813548175114
11.150077073724649 0.6537817486952361
11.258330249197705 0.6543357366649747
11.36658342467076 0.6538431971997836
11.474836600143814 0.6547992872230499
11.58308977561687 0.6544773416834828
11.691342951089924 0.6547353134351371
11.799596126562978 0.6538782562534017
11.907849302036034 0.6545994086882457
12.016102477509088 0.6543490498265314
12.124355652982143 0.6541543352096154
12.232608828455199 0.6534986406402435
12.340862003928253 0.6542468352701798
12.449115179401309 0.6523171890432388
12.557368354874363 0.637021346163244
12.665621530347417 0.6205610123969725
12.773874705820473 0.6040062062584381
12.882127881293528 0.5886762096277015
12.990381056766582 0.572158921893502
13.098634232239638 0.5566843517188759
13.206887407712692 0.5413784055847055
13.315140583185746 0.526661102578873
13.423393758658802 0.5121009260728074
13.531646934131857 0.4968287834143168
13.63990010960491 0.48336897261376516
13.748153285077967 0.46921929754742464
13.856406460551021 0.45497097293430666
13.964659636024075 0.44178861719630125
14.072912811497131 0.4282249463594797
14.181165986970186 0.41503296740958456
14.28941916244324 0.4016413418467252
14.397672337916296 0.38919113662175026
14.50592551338935 0.3765115558481542
14.614178688862404 0.3641565282953394
14.72243186433546 0.3517842284320116
14.830685039808515 0.3397563432181391
14.938938215281569 0.32792058132232094
15.047191390754625 0.31602727531739006
15.155444566227679 0.3047701335577244
15.263697741700733 0.29304178071205034
15.37195091717379 0.2817824280850393
15.480204092646844 0.2709912246575592
15.5884572681199 0.25975750824753235
15.696710443592954 0.24915657554847107
15.804963619066008 0.23868009785832286
15.913216794539064 0.2280226763893779
16.021469970012117 0.2173703385879838
16.129723145485173 0.20744221049689227
16.23797632095823 0.1972717040976416
16.34622949643128 0.1877843421085156
16.454482671904337 0.1775093912847506
16.562735847377393 0.16798454069535498
16.670989022850446 0.15831721329751358
16.7792421983235 0.1490227380768021
16.887495373796558 0.13964108822028654
16.99574854926961 0.13036786415398066
17.104001724742666 0.12142721905568099
17.212254900215722 0.11241742978359026
17.320508075688778 0.10358914908665726
17.42876125116183 0.09472612028278153
17.537014426634887 0.08626067475373543
17.645267602107943 0.07786668320435447
17.753520777580995 0.07069729402374779
17.86177395305405 0.06457436091867763
17.970027128527107 0.058875765855152876
18.07828030400016 0.05385139312948278
18.186533479473216 0.04916189025541113
18.29478665494627 0.04485692198341773
18.403039830419324 0.040926948181270004
18.51129300589238 0.03732098719690553
18.619546181365436 0.03394160881091998
18.72779935683849 0.03069684489418789
18.836052532311545 0.027764866255384046
18.9443057077846 0.025044060335219748
19.052558883257653 0.022576839154420277
19.16081205873071 0.020273281691313563
19.269065234203765 0.018184991556495035
19.377318409676818 0.016217506877554123
19.485571585149874 0.014384576426334415
19.59382476062293 0.012637361849850384
19.702077936095982 0.011094200837893113
19.810331111569038 0.009672719108713425
19.918584287042094 0.008407927564774327
20.026837462515147 0.007213024893385876
20.135090637988203 0.006153166879460586
20.24334381346126 0.005169826183689253
20.35159698893431 0.004321287293798994
20.459850164407367 0.0035250809621327015
20.568103339880423 0.002868286722665459
20.676356515353476 0.002232886864998499
20.78460969082653 0.0017002099863283578
20.892862866299588 0.0012764812391138224
21.00111604177264 0.0008829467102340171
21.109369217245696 0.0006011948122247061
21.217622392718752 0.000350024971169123
21.325875568191805 0.00017303040418721412
21.43412874366486 6.468163768683133e-05
21.542381919137917 9.45027383160041e-06


==> Figs/Figdata/ljsphere10Rs5_compress_bins100.txt <==
0.0 0.0 0.0
0.2165063509461097 0.0 0.0
0.4330127018922194 0.0 0.0
0.6495190528383291 0.0 0.0
0.8660254037844388 0.0 0.0
1.0825317547305486 0.0 0.0
1.2990381056766582 0.0 0.0
1.5155444566227678 0.0 0.0
1.7320508075688776 0.0 0.0
1.9485571585149875 0.0 0.0
2.1650635094610973 0.0 0.0
2.3815698604072066 0.0 0.0
2.5980762113533165 0.0 0.0
2.8145825622994263 0.0 0.0
3.0310889132455356 0.0 0.0
3.2475952641916455 0.0 0.0
3.4641016151377553 0.0 0.0
3.680607966083865 0.0 0.0
3.897114317029975 0.0 0.0
4.113620667976084 0.0 0.0
4.3301270189221945 0.0 0.0
4.546633369868304 0.0 0.0
4.763139720814413 0.0 0.0
4.9796460717605235 1.0476975366232284 1.1963630161964691
5.196152422706633 1.1812006905609032 1.1729325116718774
5.412658773652742 1.1630831441483358 1.1165798667318012
5.6291651245988525 1.131024695887339 1.0647019184822837
5.845671475544962 1.1921633394179016 1.0391159994844141
6.062177826491071 1.2740999810802502 1.0220131054528436
6.2786841774371815 1.1667414976510917 0.9703990099240125
6.495190528383291 0.9895497873458377 0.9192872609460172
6.711696879329401 0.8728400520824896 0.8815776276205859
6.9282032302755105 0.8062580642025627 0.8574112606767867
7.14470958122162 0.7187108335917296 0.839746055103592
7.36121593216773 0.6083612284543094 0.8176903011930068
7.5777222831138396 0.5061367908748174 0.8036499990194851
7.79422863405995 0.4552072721795527 0.800779774113588
8.010734985006058 0.421597666713319 0.7895389470615937
8.227241335952169 0.36438500860126555 0.7813649444754648
8.443747686898279 0.3216690562473569 0.7790527179927446
8.660254037844389 0.28014842529738626 0.7835164783086653
8.876760388790498 0.2809349301197643 0.7788395007482415
9.093266739736608 0.25164201935177805 0.7727740419315011
9.309773090682718 0.2329980205555922 0.7707275588919994
9.526279441628827 0.21906311207706883 0.7752231566978915
9.742785792574937 0.231593182998629 0.7710068123928726
9.959292143521047 0.1958404036432411 0.7713729519694578
10.175798494467156 0.20936387683089902 0.7663589398939556
10.392304845413266 0.2020914237469268 0.7623255843831017
10.608811196359376 0.20375798831416803 0.7667997312214734
10.825317547305485 0.19701130243431192 0.770863503592297
11.041823898251595 0.18422802653343567 0.7703568012755413
11.258330249197705 0.20088334341829736 0.7648970653034478
11.474836600143814 0.19005366013088215 0.7755276204013253
11.691342951089924 0.1870061036535543 0.7686579673563603
11.907849302036034 0.1920914279576158 0.7664699101754097
12.124355652982143 0.2013433694363116 0.7776486805622485
12.340862003928253 0.17583631437511857 0.769375851148359
12.557368354874363 0.18076711729755496 0.763084275561696
12.773874705820473 0.17573761170176144 0.7644224346264079
12.990381056766582 0.1616718452556615 0.7660002528878316
13.206887407712692 0.15581037616275412 0.7629933638010556
13.423393758658802 0.14218234591392442 0.767370502102685
13.63990010960491 0.13138545601988794 0.7621865264070528
13.856406460551021 0.13200383310200228 0.7635754276987917
14.072912811497131 0.12342229965717934 0.7709876490962604
14.28941916244324 0.10920108912888937 0.7555435064225737
14.50592551338935 0.10333361802806576 0.765991220050811
14.72243186433546 0.09359114022487082 0.7690535815444435
14.938938215281569 0.09531995818204167 0.7655747208303731
15.155444566227679 0.09242934323746535 0.7613846207446893
15.37195091717379 0.0740670696177702 0.7604804672448142
15.5884572681199 0.06891070220151102 0.7531001220914464
15.804963619066008 0.06727981560849791 0.7567782913061494
16.021469970012117 0.06418850794230233 0.7626708917131043
16.23797632095823 0.05584097487823163 0.770064252575186
16.454482671904337 0.045500306993233555 0.7629993527452986
16.670989022850446 0.04748364821378177 0.770790946816817
16.887495373796558 0.03748950723983502 0.7579822637417546
17.104001724742666 0.035440470664098694 0.7652619497638183
17.320508075688778 0.027955391355488027 0.7592945401368857
17.537014426634887 0.025143623226923047 0.7703670892707568
17.753520777580995 0.016197048105260205 0.767726155349619
17.970027128527107 0.016062849745570554 0.7642102538108766
18.186533479473216 0.013377789923920715 0.7623015458267199
18.403039830419324 0.012862644632597734 0.7684233315605004
18.619546181365436 0.00847510371428872 0.7637405896534764
18.836052532311545 0.008975492845521522 0.7678723288250113
19.052558883257653 0.006088058378395302 0.76430168231705
19.269065234203765 0.003958679382161793 0.7625518799477491
19.485571585149874 0.004847090477186936 0.7557526261856344
19.702077936095982 0.002942950146724506 0.7614222356840257
19.918584287042094 0.0019032235001224995 0.7628286965984419
20.135090637988203 0.0014605241445062283 0.7633205236705872
20.35159698893431 0.0010605832553271899 0.741086567564205
20.568103339880423 0.0010041187287624625 0.767806331148777
20.78460969082653 0.0006403045126250348 0.706885781545898
21.00111604177264 0.00016392442981105697 0.7984269071673666
21.217622392718752 0.00014950176298652424 0.6848156322833299
21.43412874366486 3.0071478084980672e-05 0.95337775


==> Figs/Figdata/ljsphere10Rs5_compress_bins200.txt <==
0.0 0.0 0.0
0.10825317547305485 0.0 0.0
0.2165063509461097 0.0 0.0
0.32475952641916456 0.0 0.0
0.4330127018922194 0.0 0.0
0.5412658773652743 0.0 0.0
0.6495190528383291 0.0 0.0
0.7577722283113839 0.0 0.0
0.8660254037844388 0.0 0.0
0.9742785792574937 0.0 0.0
1.0825317547305486 0.0 0.0
1.1907849302036033 0.0 0.0
1.2990381056766582 0.0 0.0
1.4072912811497131 0.0 0.0
1.5155444566227678 0.0 0.0
1.6237976320958227 0.0 0.0
1.7320508075688776 0.0 0.0
1.8403039830419325 0.0 0.0
1.9485571585149875 0.0 0.0
2.056810333988042 0.0 0.0
2.1650635094610973 0.0 0.0
2.273316684934152 0.0 0.0
2.3815698604072066 0.0 0.0
2.4898230358802618 0.0 0.0
2.5980762113533165 0.0 0.0
2.706329386826371 0.0 0.0
2.8145825622994263 0.0 0.0
2.922835737772481 0.0 0.0
3.0310889132455356 0.0 0.0
3.1393420887185908 0.0 0.0
3.2475952641916455 0.0 0.0
3.3558484396647006 0.0 0.0
3.4641016151377553 0.0 0.0
3.57235479061081 0.0 0.0
3.680607966083865 0.0 0.0
3.7888611415569198 0.0 0.0
3.897114317029975 0.0 0.0
4.005367492503029 0.0 0.0
4.113620667976084 0.0 0.0
4.221873843449139 0.0 0.0
4.3301270189221945 0.0 0.0
4.438380194395249 0.0 0.0
4.546633369868304 0.0 0.0
4.654886545341359 0.0 0.0
4.763139720814413 0.0 0.0
4.871392896287468 0.0 0.0
4.9796460717605235 0.9208930247870653 1.0910183754707616
5.087899247233578 1.1588423996927522 1.104689820667177
5.196152422706633 1.1669496290979668 1.0912783409310771
5.304405598179688 1.1782757171625837 1.0805695790700192
5.412658773652742 1.1654169410474573 1.0663220513080378
5.520911949125797 1.1474608448459418 1.0517438919001882
5.6291651245988525 1.1471403515401866 1.0391011357557502
5.737418300071907 1.1283076895675623 1.028150758175964
5.845671475544962 1.1497288160439707 1.0182635557161457
5.953924651018017 1.2269849834923985 1.0203723831340665
6.062177826491071 1.2765689997591583 1.01211791470654
6.170431001964126 1.250162061402976 1.0051334708422295
6.2786841774371815 1.2067466228504193 0.9911214051997892
6.386937352910237 1.135473546182208 0.9755221804208005
6.495190528383291 1.0185665549468346 0.9602502962461787
6.603443703856346 0.9625776829037043 0.9515036747371937
6.711696879329401 0.9066986563420648 0.9436121198557654
6.819950054802455 0.8408413605526299 0.9344988417250127
6.9282032302755105 0.8296915619776578 0.9324307396465183
7.036456405748566 0.8040305233031204 0.9276979129281606
7.14470958122162 0.7512059768038604 0.9171328008503881
7.252962756694675 0.6816370255516204 0.915415671071796
7.36121593216773 0.6012900647337212 0.9029228910573911
7.469469107640784 0.591228717974058 0.9062788506864481
7.5777222831138396 0.5336056435425223 0.9045156993878745
7.685975458586895 0.4930317300276539 0.9029530274629796
7.79422863405995 0.4736562587655161 0.8987743312693383
7.902481809533004 0.4616132619121627 0.8940840194634984
8.010734985006058 0.42366596938766876 0.8960402162418276
8.118988160479114 0.4008701128503115 0.8935580342724823
8.227241335952169 0.353860030315557 0.8930730440574646
8.335494511425223 0.3456756073021465 0.8843877181952566
8.443747686898279 0.31523344073418147 0.8881821879605928
8.552000862371333 0.3218551432524431 0.8917201522389718
8.660254037844389 0.3173294481656487 0.888659899047606
8.768507213317443 0.28328405262244705 0.896033460545765
8.876760388790498 0.2750055314705518 0.885163491341346
8.985013564263554 0.2659734421105489 0.8897381039119374
9.093266739736608 0.2516146112260139 0.8846522639995267
9.201519915209662 0.24937921242042824 0.8834447921506281
9.309773090682718 0.265094272578688 0.885708682919735
9.418026266155772 0.2425663743676451 0.8811297774625724
9.526279441628827 0.23376728897683466 0.8857541863373747
9.634532617101883 0.21123169315262602 0.8897670281425185
9.742785792574937 0.20808437882888514 0.8920356302497715
9.851038968047991 0.20567672688245026 0.887102370504139
9.959292143521047 0.22208448356312058 0.8910903357670483
10.067545318994101 0.21743340276272197 0.8827829695188523
10.175798494467156 0.20612377741580734 0.8857433870836746
10.284051669940212 0.1800654857073919 0.8821591052004063
10.392304845413266 0.20843687278514644 0.8773219638406977
10.50055802088632 0.21113874286472178 0.8820146924899435
10.608811196359376 0.19111580844872184 0.8848901556536443
10.71706437183243 0.19956156921870177 0.8789283257321425
10.825317547305485 0.1925393727765716 0.8918057674302262
10.93357072277854 0.1784814505400446 0.8908782397121195
11.041823898251595 0.1990140506036822 0.8858293583092405
11.150077073724649 0.19286511441863466 0.8918241484934909
11.258330249197705 0.17395416924529483 0.8930545811426671
11.36658342467076 0.19654600478469836 0.8767836415383882
11.474836600143814 0.21165353239299275 0.8791944306035714
11.58308977561687 0.18778057359748496 0.8830509694074451
11.691342951089924 0.17020973159886235 0.8897600825212478
11.799596126562978 0.1823272538455576 0.8851682853835278
11.907849302036034 0.1760916180101667 0.8840039753195639
12.016102477509088 0.188743526715983 0.8887841166721526
12.124355652982143 0.18356693521853457 0.8936837886610125
12.232608828455199 0.18270398398190493 0.8822442979571018
12.340862003928253 0.20478950820383934 0.885668956967512
12.449115179401309 0.18005797393681125 0.8820713102782509
12.557368354874363 0.2010423165448592 0.8869926492767259
12.665621530347417 0.16422174805065598 0.8846825200031025
12.773874705820473 0.15334119052102446 0.8870262608633951
12.882127881293528 0.16492284965512405 0.882114573985409
12.990381056766582 0.15246369642797847 0.882590160547785
13.098634232239638 0.16101311837952167 0.8786556661982248
13.206887407712692 0.16577256739021104 0.878259951743596
13.315140583185746 0.14802164826063183 0.8810277589212094
13.423393758658802 0.13973049790539777 0.8827952447657488
13.531646934131857 0.15037414669739502 0.8810815480328367
13.63990010960491 0.14480862950654055 0.8759499286746838
13.748153285077967 0.1402000805209372 0.8809401588466741
13.856406460551021 0.12906516076681315 0.8798227977182227
13.964659636024075 0.11673966043722761 0.88078640443316
14.072912811497131 0.12722371636067947 0.8754550255539841
14.181165986970186 0.11487187255072769 0.8840317607337601
14.28941916244324 0.10166663956902466 0.8793442683083489
14.397672337916296 0.10917035809230544 0.8852044329088845
14.50592551338935 0.10599410545658089 0.8837992130951959
14.614178688862404 0.10675016714081528 0.8738832908568657
14.72243186433546 0.11127537259011452 0.8793632158605599
14.830685039808515 0.09686812690205222 0.8858951410054234
14.938938215281569 0.09170695753226196 0.8877564647246929
15.047191390754625 0.07823984256334682 0.8817430616181301
15.155444566227679 0.08515271255049188 0.8735472220767264
15.263697741700733 0.07822510514029635 0.8874824654043142
15.37195091717379 0.07406479803282351 0.8828173421775043
15.480204092646844 0.08843998197310904 0.8824534580836941
15.5884572681199 0.08161759933183496 0.8801606077022548
15.696710443592954 0.0695035359241739 0.8808014428734383
15.804963619066008 0.06646013797466344 0.8780181597961756
15.913216794539064 0.05536247914036356 0.8787060222249734
16.021469970012117 0.061187011518160896 0.8704634297561775
16.129723145485173 0.05859710799157741 0.8738237290853097
16.23797632095823 0.061815246124048165 0.8827829244996259
16.34622949643128 0.04607793201360201 0.8769088645860739
16.454482671904337 0.047848230286850965 0.8781763171818291
16.562735847377393 0.049339350131762924 0.8858474278781212
16.670989022850446 0.046867884770131645 0.8871279348532131
16.7792421983235 0.038437041877993405 0.881567402217412
16.887495373796558 0.04048870469207169 0.875004557176191
16.99574854926961 0.04134442125125636 0.871653335089032
17.104001724742666 0.040063823379829 0.8818668297646328
17.212254900215722 0.029913277356501657 0.8797611483813881
17.320508075688778 0.030044259347993173 0.8729220264236776
17.42876125116183 0.025882874594588528 0.8805051700419094
17.537014426634887 0.022992719536995426 0.8728528334690273
17.645267602107943 0.02198178066221578 0.8847431024824909
17.753520777580995 0.01986822238914529 0.8847806282791655
17.86177395305405 0.01805206465517184 0.8695293602442304
17.970027128527107 0.018926757130974876 0.8811690824136247
18.07828030400016 0.013258115439530201 0.8692117191576061
18.186533479473216 0.014951891469202694 0.8838555333928104
18.29478665494627 0.015277008535464813 0.872595814350481
18.403039830419324 0.012130072741573641 0.8783249516024964
18.51129300589238 0.010679626097602288 0.8742569439401116
18.619546181365436 0.013190687676220584 0.878344784572787
18.72779935683849 0.005518398730388424 0.878133225343975
18.836052532311545 0.006871677253676711 0.8750445603476167
18.9443057077846 0.007633708868225964 0.874767093202282
19.052558883257653 0.008154206634572485 0.8717373109104818
19.16081205873071 0.007130109142138476 0.8733662411124377
19.269065234203765 0.004824807754362517 0.8710535244744964
19.377318409676818 0.005221132977846945 0.8808940547089937
19.485571585149874 0.004194988306733938 0.876123223474684
19.59382476062293 0.003965838394104055 0.8735149432244538
19.702077936095982 0.00230303150568508 0.8798842653108209
19.810331111569038 0.0020491264661092 0.8781559308985917
19.918584287042094 0.002771979909519603 0.8725119701387587
20.026837462515147 0.004172005445466266 0.875503776061721
20.135090637988203 0.0015377811523710626 0.8902029388456739
20.24334381346126 0.002522159957637303 0.8770251514288435
20.35159698893431 0.000520685216006233 0.866890734505402
20.459850164407367 0.0005388765477073134 0.8718247738061526
20.568103339880423 0.0017549768613742112 0.8867851250901372
20.676356515353476 0.0005158142224607029 0.8629422472158571
20.78460969082653 0.0005124723872856566 0.8466902513954796
20.892862866299588 0.00015174037463153975 0.8607704774664908
21.00111604177264 0.00013767435149198475 0.9088798018473078
21.109369217245696 -0.00016278526886806264 0.8602013777821622
21.217622392718752 0.0003291437693031975 0.8009316150102906
21.325875568191805 0.00011131402108560067 0.8902865
21.43412874366486 -5.578054522826363e-05 0.9591302500000001
21.542381919137917 5.510715782878749e-07 0.9938515


==> Figs/Figdata/ljsphere10Rs5_compress_bins50.txt <==
0.0 0.0 0.0
0.4330127018922194 0.0 0.0
0.8660254037844388 0.0 0.0
1.2990381056766582 0.0 0.0
1.7320508075688776 0.0 0.0
2.1650635094610973 0.0 0.0
2.5980762113533165 0.0 0.0
3.0310889132455356 0.0 0.0
3.4641016151377553 0.0 0.0
3.897114317029975 0.0 0.0
4.3301270189221945 0.0 0.0
4.763139720814413 0.5453878798373366 1.1936121477203367
5.196152422706633 1.1698421469235347 1.2954134748741097
5.6291651245988525 1.1601606634958612 1.1171096111659762
6.062177826491071 1.2142527259773135 1.0029434272575422
6.495190528383291 0.9302897144529543 0.8165824180800897
6.9282032302755105 0.7518239054813387 0.7125917622804272
7.36121593216773 0.5596941492980697 0.6436359269459485
7.79422863405995 0.43653541881396196 0.6047153110247958
8.227241335952169 0.3320789822287813 0.5901451698692748
8.660254037844389 0.28580993948383615 0.5831003894095378
9.093266739736608 0.23827307718524213 0.5687626741357421
9.526279441628827 0.2236711590811652 0.5666475573817735
9.959292143521047 0.20576753998070574 0.5628594053341305
10.392304845413266 0.1930949700434641 0.5621283871302921
10.825317547305485 0.1978271810965737 0.5668444919507429
11.258330249197705 0.1877123881366628 0.5650415968966449
11.691342951089924 0.18323834392701638 0.5673403446389926
12.124355652982143 0.18894518899954316 0.5589922707207884
12.557368354874363 0.1717943335726445 0.5544806983505003
12.990381056766582 0.15799894431489747 0.5598423498255956
13.423393758658802 0.13792650011994606 0.5612181856050444
13.856406460551021 0.12557537434658864 0.5579081263064102
14.28941916244324 0.10383994155519415 0.5597302861891744
14.72243186433546 0.09752550619831468 0.5564459080769291
15.155444566227679 0.07991778215387049 0.5560841007571402
15.5884572681199 0.07236948920974076 0.5565370455773899
16.021469970012117 0.05456061623389856 0.5517237231244971
16.454482671904337 0.046585404712866416 0.5535248919855915
16.887495373796558 0.03498884138433414 0.5495997352213001
17.320508075688778 0.022783801899625 0.5448421994881434
17.753520777580995 0.018491595866201693 0.5508199408036879
18.186533479473216 0.011541067629528879 0.5559676475657913
18.619546181365436 0.007577090813593345 0.5531718208394587
19.052558883257653 0.005435251212984374 0.5512496310080711
19.485571585149874 0.00322387286466281 0.552848489655011
19.918584287042094 0.0018393573983780985 0.5539526287698359
20.35159698893431 0.00098558207839207 0.55583398306916
20.78460969082653 0.00018783541158614865 0.5571160928452519
21.217622392718752 1.3947761354786085e-05 0.6350189467136301


==> Figs/Figdata/ljsphere10Rs5_density_bins200.txt <==
0.0 0.0
0.10825317547305485 0.0
0.2165063509461097 0.0
0.32475952641916456 0.0
0.4330127018922194 0.0
0.5412658773652743 0.0
0.6495190528383291 0.0
0.7577722283113839 0.0
0.8660254037844388 0.0
0.9742785792574937 0.0
1.0825317547305486 0.0
1.1907849302036033 0.0
1.2990381056766582 0.0
1.4072912811497131 0.0
1.5155444566227678 0.0
1.6237976320958227 0.0
1.7320508075688776 0.0
1.8403039830419325 0.0
1.9485571585149875 0.0
2.056810333988042 0.0
2.1650635094610973 0.0
2.273316684934152 0.0
2.3815698604072066 0.0
2.4898230358802618 0.0
2.5980762113533165 0.0
2.706329386826371 0.0
2.8145825622994263 0.0
2.922835737772481 0.0
3.0310889132455356 0.0
3.1393420887185908 0.0
3.2475952641916455 0.0
3.3558484396647006 0.0
3.4641016151377553 0.0
3.57235479061081 0.0
3.680607966083865 0.0
3.7888611415569198 0.0
3.897114317029975 0.0
4.005367492503029 0.0
4.113620667976084 0.0
4.221873843449139 0.0
4.3301270189221945 0.0
4.438380194395249 0.0
4.546633369868304 0.0
4.654886545341359 0.0
4.763139720814413 0.0
4.871392896287468 0.0
4.9796460717605235 0.18122441290770885
5.087899247233578 0.2382364161474701
5.196152422706633 0.2554190477382682
5.304405598179688 0.27287248170903977
5.412658773652742 0.2907782795071803
5.520911949125797 0.3096096944014666
5.6291651245988525 0.32998229610454305
5.737418300071907 0.3531600804557929
5.845671475544962 0.3806864191405199
5.953924651018017 0.41392154124842845
6.062177826491071 0.4478797785589761
6.170431001964126 0.47400783959802995
6.2786841774371815 0.49370721619360053
6.386937352910237 0.5076099869552219
6.495190528383291 0.5203455304378128
6.603443703856346 0.5328067189963923
6.711696879329401 0.544460696726225
6.819950054802455 0.5573954979864348
6.9282032302755105 0.5701548323004899
7.036456405748566 0.5822102926196832
7.14470958122162 0.5924780492442094
7.252962756694675 0.6003996321375127
7.36121593216773 0.6067632974047518
7.469469107640784 0.6116601340896513
7.5777222831138396 0.6152776340907833
7.685975458586895 0.6197548973961786
7.79422863405995 0.6241313777382091
7.902481809533004 0.6278935988390033
8.010734985006058 0.6323064844135475
8.118988160479114 0.6349348128807351
8.227241335952169 0.6383837750544911
8.335494511425223 0.6398720571535692
8.443747686898279 0.6419519214259692
8.552000862371333 0.6425766930860607
8.660254037844389 0.6437194591446616
8.768507213317443 0.645386875435745
8.876760388790498 0.6464640516255342
8.985013564263554 0.647465205379933
9.093266739736608 0.6485745574598449
9.201519915209662 0.6502298515492038
9.309773090682718 0.6503761773675052
9.418026266155772 0.6500929929376412
9.526279441628827 0.6510806676959238
9.634532617101883 0.6513863380414823
9.742785792574937 0.6513804560945622
9.851038968047991 0.6521732636501738
9.959292143521047 0.6521770393325665
10.067545318994101 0.6530087381899341
10.175798494467156 0.6530767398668863
10.284051669940212 0.6528323727730773
10.392304845413266 0.6528479567462073
10.50055802088632 0.6530864106225363
10.608811196359376 0.6537784487295238
10.71706437183243 0.6531940596318958
10.825317547305485 0.653538204311862
10.93357072277854 0.6539074727336163
11.041823898251595 0.6542993689864207
11.150077073724649 0.6541760636471619
11.258330249197705 0.6535976692672896
11.36658342467076 0.653593719646364
11.474836600143814 0.6536335302414001
11.58308977561687 0.6540080701900075
11.691342951089924 0.6538684275274081
11.799596126562978 0.6539818341611939
11.907849302036034 0.6547618547967217
12.016102477509088 0.6539480742243649
12.124355652982143 0.6541610015242599
12.232608828455199 0.6543946885925507
12.340862003928253 0.6536473107732645
12.449115179401309 0.6518093203090519
12.557368354874363 0.6364747708628322
12.665621530347417 0.6203884448083364
12.773874705820473 0.6039926863874862
12.882127881293528 0.5883505328411143
12.990381056766582 0.5724624309907751
13.098634232239638 0.5568375342476606
13.206887407712692 0.5413043963028673
13.315140583185746 0.5263881008741266
13.423393758658802 0.5113724949427543
13.531646934131857 0.49761273348926766
13.63990010960491 0.48311045167024025
13.748153285077967 0.4690763467472254
13.856406460551021 0.4552232196307936
13.964659636024075 0.44212246007965994
14.072912811497131 0.4278208178488292
14.181165986970186 0.4149533846408817
14.28941916244324 0.4017714359138075
14.397672337916296 0.3889594002460376
14.50592551338935 0.3763923827418173
14.614178688862404 0.36389273940582106
14.72243186433546 0.352141159126643
14.830685039808515 0.3400076068861908
14.938938215281569 0.3277099707455826
15.047191390754625 0.31608583804532303
15.155444566227679 0.30467924276013314
15.263697741700733 0.2931708730117319
15.37195091717379 0.28180566389065936
15.480204092646844 0.2705025422975158
15.5884572681199 0.26012484570720473
15.696710443592954 0.24879920801315097
15.804963619066008 0.2386167017085699
15.913216794539064 0.2282658581497086
16.021469970012117 0.21758747266777917
16.129723145485173 0.20742914209525234
16.23797632095823 0.19724206876634282
16.34622949643128 0.18750514398406046
16.454482671904337 0.1775718370980233
16.562735847377393 0.1679128877427275
16.670989022850446 0.15836079663964484
16.7792421983235 0.14909227824629345
16.887495373796558 0.13964076999383046
16.99574854926961 0.13054660443089955
17.104001724742666 0.12139302643168687
17.212254900215722 0.11240453828100502
17.320508075688778 0.10361798687092635
17.42876125116183 0.09476025571198672
17.537014426634887 0.08613378424573456
17.645267602107943 0.07799191423300854
17.753520777580995 0.07074803776988565
17.86177395305405 0.06443351045511184
17.970027128527107 0.058961071655766126
18.07828030400016 0.053795357618585435
18.186533479473216 0.049192417142185724
18.29478665494627 0.04494841048343611
18.403039830419324 0.040860338271471286
18.51129300589238 0.03734590520272019
18.619546181365436 0.03387324115179928
18.72779935683849 0.030780945523669095
18.836052532311545 0.02775533543527177
18.9443057077846 0.02508297849417308
19.052558883257653 0.022584432040587504
19.16081205873071 0.0203093845436835
19.269065234203765 0.018140862359257756
19.377318409676818 0.016222320543665177
19.485571585149874 0.01432098386844697
19.59382476062293 0.012611811132511919
19.702077936095982 0.011140726967335923
19.810331111569038 0.009701734702182772
19.918584287042094 0.008436530428497742
20.026837462515147 0.0071770366301073295
20.135090637988203 0.006145181078002601
20.24334381346126 0.005177904567510061
20.35159698893431 0.00430659112886915
20.459850164407367 0.0035447057010933826
20.568103339880423 0.0028318063874242217
20.676356515353476 0.0022351366412213997
20.78460969082653 0.0017097387893569528
20.892862866299588 0.001270967648552743
21.00111604177264 0.0009026586344429169
21.109369217245696 0.0005924379166768979
21.217622392718752 0.00035179130535988544
21.325875568191805 0.00017643893943708678
21.43412874366486 6.506531364738947e-05
21.542381919137917 9.690628527951152e-06

